Lexical and syntactic gemination in Italian consonants -- Does a geminate Italian consonant consist of a repeated or a strengthened consonant?

Two types of consonant gemination characterize Italian: lexical and syntactic. Italian lexical gemination is contrastive, so that two words may differ by only one geminated consonant. In contrast, syntactic gemination occurs across word boundaries, and affects the initial consonant of a word in specific contexts, such as the presence of a monosyllabic morpheme before the word. This study investigates the acoustic correlates of Italian lexical and syntactic gemination, asking if the correlates for the two types are similar in the case of stop consonants. Results confirmed previous studies showing that duration is a prominent gemination cue, with a lengthened consonant closure and a shortened pre-consonant vowel for both types. Results also revealed the presence, in about 10-12% of instances, of a double stop-release burst, providing strong support for the biphonematic nature of Italian geminated stop consonants. Moreover, the timing of these bursts suggests a different planning process for lexical vs. syntactic geminates. The second burst, when present, is accommodated within the closure interval in syntactic geminates, while lexical geminates are lengthened by the extra burst. This suggests that syntactic gemination occurs during a post-lexical phase of production planning, after timing has already been established.

==> readme.txt <==
JASA Version 1.1 Package
=========================
Sept 14, 2019

If you need help after you read this documentation, you may send
email to Liz Bury, lbury@acousticalsociety.org.
If possible please send a small file demonstrating the problem.

Note: A recent, full version of LaTeX is necessary for the JASA
package. If any style files (.sty) are missing you will get an error
message. In this unlikely instance, you should be able to find the
missing file online. Or, upgrade your TeX system to the most recent
version. (Always a good idea anyway!)

===========================================================
Files            Use
===========================================================
JASA.cls          Document class file

JASAtemplate.tex  Template file

===========================================================
Sample Files
===========================================================

preprintsample.tex/.pdf   Sample articles
reprintsample.tex/.pdf
TrackChangesSample.tex/.pdf

sampfig.jpg          Used in sample files

preprintsample.bbl   Used in sample files
reprintsample.bbl     "

===========================================================
Bibliography files
===========================================================

JASAauthyear2.bst    For making bibliography with BibTeX
JASAnum2.bst

bibsamp1.tex/.pdf/.bbl    Sample BibTeX bibliography in author-year style
bibsamp2.tex/.pdf/.bbl    Sample BibTeX bibliography in numerical style

sampbib.bib          Sample bibliography database use in
                     preprintsample, reprintsample, and
                     bibsamp1 and bibsamp2.

===========================================================
Documentation
===========================================================

JASA-TeXGuide.pdf        Documentation in graphic, hyperlinked style

JASA-ReferenceStyles.pdf Examples of correct bibliography entries

Readme.txt (this file)

===========================================================
Total number of files: 23

-----------------------------
Developed by Amy Hendrickson
TeXnology Inc
http://www.texnology.com
amyh@texnology.com
